An Online Orchestration Mechanism for General-Purpose Edge Computing

In recent years, the fast development of mobile communications and cloud systems has substantially promoted edge computing. By pushing server resources to the edge, mobile service providers can deliver their content and services with enhanced performance, and mobile-network carriers can alleviate congestion in the core networks. Although edge computing has been attracting much interest, most current research is application-specific, and analysis is lacking from a business perspective of edge cloud providers (ECPs) that provide general-purpose edge cloud services to mobile service providers and users. In this article, we present a vision of general-purpose edge computing realized by multiple interconnected edge clouds, analyzing the business model from the viewpoint of ECPs and identifying the main issues to address to maximize benefits for ECPs. Specifically, we formalize the long-term revenue of ECPs as a function of server-resource allocation and public data-placement decisions subject to the amount of physical resources and inter-cloud data-transportation cost constraints. To optimize the long-term objective, we propose an online framework that integrates the drift-plus-penalty and primal-dual methods. With theoretical analysis and simulations, we show that the proposed method approximates the optimal solution in a challenging environment without having future knowledge of the system.

==> comment-tsc.txt <==
In this work, the authors present a new vision of edge computing paradigm (general-purpose
edge computing) for the 5G and beyond era. The authors identify the major orchestration issues,
and then provide an online solution.

Strengths:
1. Different from a lot of existing research of edge computing, this work is not
for a specific kind of applications, but aiming to find a solution for most of the
applications based on edge computing. This feature makes the work attractive for 
the edge computing infrastructure and service providers, because they can use a unified
framework to optimize the orchestration for various applications.

2. In the proposed paradigm, the authors not only consider the computing resource allocation,
but also the content caching. The authors carry out an in-depth analysis about the interaction 
of computing resource allocation and content caching, proposing a novel optimization model,
and giving an online solution in an efficient way.

3. The approach is novel. The authors integrate two online competitive algorithms,
the Lyapunov optimization algorithm and the primal-dual-based optimization algorithm,
into a unified framework that can address the optimal orchestration problem simply
and efficiently.

4. The authors carry out comprehensive simulations that can cover most of the scenarios 
in the practice. The authors also provide extensive illustration of the simulation results.

Weaknesses:
1. It is not clear why a two time-scale approach is necessary. In addition, although the 
authors claim that the approach is of online manner, it seems that it does not work in real 
time. 

2. The relationship between ECP and ESP is not clear. It is encouraged to propose a business 
model as in the right side of Fig. 1. However, the business model needs more detailed 
explanation.

3. I am a little confused about the relation of the three algorithms, as well as the theorems 
and lemmas. The authors describe the relation with mathematical language and pseudocode;
therefore, it is difficult for readers to understand the details intuitively.

4. I notice that for the evaluation, the authors did not show the tradeoff between the
performance improvement and the overhead, which is of essential importance to correctly
evaluate the proposed method.

Suggestions to improve the manuscript:
Please address the issues pointed out in "Weaknesses".


